Enabling Open-World Specification Mining via Unsupervised Learning

Many programming tasks require using both domain-specific code and well-established patterns (such as routines concerned with file IO). Together, several small patterns combine to create complex interactions. This compounding effect, mixed with domain-specific idiosyncrasies, creates a challenging environment for fully automatic specification inference. Mining specifications in this environment, without the aid of rule templates, user-directed feedback, or predefined API surfaces, is a major challenge. We call this challenge Open-World Specification Mining. In this paper, we present a framework for mining specifications and usage patterns in an Open-World setting. We design this framework to be miner-agnostic and instead focus on disentangling complex and noisy API interactions. To evaluate our framework, we introduce a benchmark of 71 clusters extracted from five open-source projects. Using this dataset, we show that interesting clusters can be recovered, in a fully automatic way, by leveraging unsupervised learning in the form of word embeddings. Once clusters have been recovered, the challenge of Open-World Specification Mining is simplified and any trace-based mining technique can be applied. In addition, we provide a comprehensive evaluation of three word-vector learners to showcase the value of sub-word information for embeddings learned in the software-engineering domain.

==> fig/alpha-plot-ave.csv <==
alpha,redis,curl,hexchat,nmap,nginx
0,.0904520000000001,.0449195238095238,.0489243809523809,.043381619047619,.0245402857142857
.25,.154133904761905,.116323428571429,.0975566984126984,.0916173968253969,.0673370793650794
.5,.223432349206349,.197190634920635,.148391396825397,.143523841269841,.116714984126984
.75,.262777904761905,.21708507936508,.185184380952381,.191574158730159,.148242380952381
1,.224168857142857,.186757396825397,.182132380952381,.188457809523809,.14829580952381


==> fig/alpha-plot-max.csv <==
alpha,redis,curl,hexchat,nmap,nginx
0,.51624,.41631,.26019,.30688,.25539
.25,.64743,.6188,.46741,.426,.40253
.5,.67988,.60929,.51404,.45357,.43564
.75,.71915,.62787,.52762,.49115,.44912
1,.62686,.50405,.48079,.42521,.43308


==> fig/dac-compare-alpha-any.csv <==
Clustering,curl,hexchat,nginx,nmap,redis
DBSCAN,.499,.38,.381,.379,.644
Agglomerative,.407,.216,.392,.197,.267
Affinity Prop.,.153,.125,.134,.153,.155
DAC (Rel. Increase),.259,.369,.106,.297,.165


==> fig/dac-compare-alpha-zero.csv <==
Clustering,curl,hexchat,nginx,nmap,redis
DBSCAN,.499,.367,.349,.365,.596
Agglomerative,.389,.158,.258,.127,.086
Affinity Prop.,.121,.102,.119,.103,.115
DAC (Rel. Increase),.259,.412,.241,.345,.257


==> fig/example-traces.txt <==
example
$START
strcasecmp
strcasecmp_$NEQ_0
strcasecmp
strcasecmp_$NEQ_0
strcasecmp
strcasecmp_$NEQ_0
addReplySubcommandSyntaxError
$END

example
$START
strcasecmp
strcasecmp_$NEQ_0
strcasecmp
strcasecmp_$NEQ_0
strcasecmp
strcasecmp_$EQ_0
listLength
listLength_$PARAMTO_addReplyLongLong
addReplyLongLong
$END

example
$START
strcasecmp
strcasecmp_$NEQ_0
strcasecmp
strcasecmp_$EQ_0
dictGetIterator
addReplyDeferredLen
dictGetIterator_$PARAMTO_dictNext
dictNext
dictNext_$EQ_0
dictGetIterator_$PARAMTO_dictReleaseIterator
dictReleaseIterator
$END

example
$START
strcasecmp
strcasecmp_$NEQ_0
strcasecmp
strcasecmp_$EQ_0
dictGetIterator
addReplyDeferredLen
dictGetIterator_$PARAMTO_dictNext
dictNext
dictNext_$NEQ_0
dictNext_$PARAMTO_dictGetKey
dictGetKey
stringmatchlen
stringmatchlen_$EQ_0
dictGetIterator_$PARAMTO_dictNext
dictNext
dictNext_$EQ_0
dictGetIterator_$PARAMTO_dictReleaseIterator
dictReleaseIterator
$END

example
$START
strcasecmp
strcasecmp_$NEQ_0
strcasecmp
strcasecmp_$EQ_0
dictGetIterator
addReplyDeferredLen
dictGetIterator_$PARAMTO_dictNext
dictNext
dictNext_$NEQ_0
dictNext_$PARAMTO_dictGetKey
dictGetKey
stringmatchlen
stringmatchlen_$NEQ_0
addReplyBulk
dictGetIterator_$PARAMTO_dictNext
dictNext
dictNext_$EQ_0
dictGetIterator_$PARAMTO_dictReleaseIterator
dictReleaseIterator
$END

example
$START
strcasecmp
strcasecmp_$EQ_0
addReplyHelp
$END


==> fig/sampler-learner-ave-table.csv <==
Sampler,word2vec,GloVe,fastText
Diversity Sampling,.503,.471,.522
Random Sampling,.42,.415,.5
No Sampling,.449,.444,.486


==> fig/sampler-learner-max-table.csv <==
Sampler,word2vec,GloVe,fastText
Diversity Sampling,.527,.486,.549
Random Sampling,.445,.436,.53
No Sampling,.477,.463,.507

